Robust Human Detection under Visual Degradation via Thermal and mmWave Radar Fusion

The majority of human detection methods rely on the sensor using visible lights (e.g., RGB cameras) but such sensors are limited in scenarios with degraded vision conditions. In this paper, we present a multimodal human detection system that combines portable thermal cameras and single-chip mmWave radars. To mitigate the noisy detection features caused by the low contrast of thermal cameras and the multi-path noise of radar point clouds, we propose a Bayesian feature extractor and a novel uncertainty-guided fusion method that surpasses a variety of competing methods, either single-modal or multi-modal. We evaluate the proposed method on real-world data collection and demonstrate that our approach outperforms the state-of-the-art methods by a large margin.

==> figures/iou_nms_0.6/map_f1_table_iou_thres_0.6.csv <==
,0.50,0.65,0.75,0.95,0.50:0.95,0.50,0.65,0.75,0.95,0.50:0.95
Input Fusion w.o. mmWave,0.951,0.828,0.524,0.001,0.527,0.939,0.843,0.642,0.008,0.583
Input Fusion w.o. thermal,0.496,0.286,0.102,0.000,0.194,0.581,0.408,0.229,0.002,0.277
Input Fusion,0.957,0.879,0.661,0.001,0.588,0.947,0.884,0.734,0.013,0.635
Attention Mechanism,0.952,0.870,0.661,0.001,0.584,0.935,0.875,0.728,0.014,0.629
Vanilla Addition,0.954,0.886,0.681,0.001,0.594,0.941,0.886,0.743,0.010,0.635
Ours: UTM-Fusion,0.962,0.903,0.764,0.009,0.644,0.947,0.900,0.795,0.021,0.672


==> figures/iou_nms_0.6/map_f1_table_iou_thres_0.6_aba.csv <==
,0.50,0.65,0.75,0.95,0.50:0.95,0.50,0.65,0.75,0.95,0.50:0.95
BFE.v1,0.952,0.899,0.730,0.003,0.620,0.939,0.899,0.782,0.018,0.661
BFE.v2,0.962,0.903,0.764,0.009,0.644,0.947,0.900,0.795,0.021,0.672
BFE.v3,0.944,0.853,0.670,0.008,0.595,0.928,0.855,0.722,0.021,0.633
BFE.v4,0.950,0.876,0.700,0.003,0.610,0.933,0.868,0.738,0.017,0.640
BFE.v5,0.950,0.867,0.692,0.003,0.604,0.935,0.868,0.740,0.016,0.641


==> figures/iou_nms_0.9/map_f1_table_iou_thres_0.9.csv <==
,0.50,0.65,0.75,0.95,0.50:0.95,0.50,0.65,0.75,0.95,0.50:0.95
Input Fusion w.o. mmWave,0.922,0.817,0.554,0.001,0.531,0.903,0.822,0.632,0.008,0.569
Input Fusion w.o. thermal,0.452,0.274,0.114,0.000,0.186,0.544,0.393,0.225,0.002,0.266
Input Fusion,0.932,0.872,0.693,0.001,0.593,0.917,0.864,0.723,0.013,0.622
Attention Mechanism,0.909,0.846,0.685,0.001,0.583,0.880,0.837,0.707,0.014,0.604
Vanilla Addition,0.921,0.867,0.700,0.001,0.592,0.905,0.862,0.729,0.010,0.619
Ours: UTM-Fusion,0.940,0.890,0.771,0.007,0.639,0.931,0.890,0.789,0.021,0.665

